Specification Architectural Viewpoint for Benefit-Cost-Risk-Aware Decision-Making in Self-Adaptive Systems

Over the past two decades, researchers and engineers have extensively studied the problem of how to enable a software system to deal with uncertain operating conditions. One prominent solution to this problem is self-adaptation, which equips a software system with a feedback loop that resolves uncertainties during operation and adapts the system to deal with them when necessary. Most self-adaptation approaches developed so far use decision-making mechanisms that focus on achieving a set of goals, i.e., that select for execution the adaptation option with the best estimated benefit. A few approaches have also considered the estimated (one-off) cost of executing the candidate adaptation options. We argue that besides benefit and cost, decision-making in self-adaptive systems should also consider the estimated risk the system or its users would be exposed to if an adaptation option were selected for execution. Balancing all three factors when evaluating the options for adaptation when mitigating uncertainty is essential, not only for satisfying the concerns of the stakeholders, but also to ensure safety and public acceptance of self-adaptive systems. In this paper, we present an ISO/IEC/IEEE 42010 compatible architectural viewpoint that considers the estimated benefit, cost, and risk as core factors of each adaptation option considered in self-adaptation. The viewpoint aims to support software architects responsible for designing robust decision-making mechanisms for self-adaptive systems.

==> figures/readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

